Good-for-Game QPTL: An Alternating Hodges Semantics

An extension of QPTL is considered where functional dependencies among the quantified variables can be restricted in such a way that their current values are independent of the future values of the other variables. This restriction is tightly connected to the notion of behavioral strategies in game-theory and allows the resulting logic to naturally express game-theoretic concepts. The fragment where only restricted quantifications are considered, called behavioral quantifications, can be decided, for both model checking and satisfiability, in 2ExpTime and is expressively equivalent to QPTL, though significantly less succinct.

==> Reply.txt <==

Reviewer 1

------------------------------------ Reply -------------------------------------

--------------------------------------------------------------------------------


Reviewer 2

------------------------------------ Reply -------------------------------------

--------------------------------------------------------------------------------


Reviewer 3

------------------------------------ Reply -------------------------------------

--------------------------------------------------------------------------------


Reviewer 4

------------------------------------ Reply -------------------------------------

--------------------------------------------------------------------------------


==> Reviews.txt <==

Reviewer 1

------------------------------------ Review ------------------------------------

--------------------------------------------------------------------------------


Reviewer 2

------------------------------------ Review ------------------------------------

--------------------------------------------------------------------------------


Reviewer 3

------------------------------------ Review ------------------------------------

--------------------------------------------------------------------------------


Reviewer 4

------------------------------------ Review ------------------------------------

--------------------------------------------------------------------------------


==> SourceCuts.txt <==

\defenv{corollary}[][Cor][NrmEvlRst]
  {
  $\YSet \setminus \ap{\qntElm} \subseteq \XSet$, for all $\YSet \in
  \nevlFun[\alpha](\{ \XSet \}, \qntElm)$, $\XSet \subseteq \AsgSet(\PSet)$, and
  $\qntElm \in \QntSet$, with $\PSet \subseteq \APSet$ and $\ap{\qntElm} \cap
  \PSet = \emptyset$.
}

Since Abelard wins the game, he has a winning strategy, \ie, there is
$\ostrElm \in \OStrSet$ such that $\obsFun(\playFun(\pstrElm, \allowbreak
\ostrElm)) \in \dual{\WinSet}$, for all $\pstrElm \in \PStrSet$.
We want to prove that there exists a vector of functors $\vec{\GFun} \in
\FncSet[\BSym^{\card{\vec{\zapElm}}}](\vec{\qapElm})$ such that, for all
vectors of functors $\vec{\FFun} \in
\FncSet[\vec{\Theta}](\vec{\xapElm})$, it holds
that ${\asgElm}[\vec{\qapElm} \mapsto \vec{\FFun}(\asgElm)][\vec{\zapElm}
\mapsto (\vec{\GFun} \circ \vec{\FFun})(\asgElm)] \not\in \Psi$, for some
assignment $\asgElm \in \AsgSet(\vec{\xapElm})$.

Consider an arbitrary assignment $\asgElm \in \AsgSet(\vec{\qapElm})$ and
define the function $\der{\pstrElm}[][\asgElm] \colon \ObsSet^{*} \cdot
\PPosSet \to \PosSet$ as follows, for all finite sequences of observable
positions $\wrdElm \in \ObsSet^{*}$ and Eloise's positions $\valElm \in
\PPosSet$:
\begin{align*}
  \der{\pstrElm}[][\asgElm](\wrdElm \cdot \valElm)
    & \defeq {\valElm}[\apElm \mapsto \asgElm(\apElm)(\card{\wrdElm})],
\end{align*}
where $\apElm \in \vec{\qapElm}$ is the atomic proposition existentially
quantified in $\qntElm[][\star]$ at position $\#(\valElm)$, \ie, $\exists
\apElm = (\qntElm[][\star])_{\#(\valElm)}$.
Due to the bijective correspondence previously described, there is a
unique strategy $\pstrElm[][\asgElm] \in \PStrSet$ such that
$\pstrElm[][\asgElm](\hstElm \cdot \valElm) =
\der{\pstrElm}[][\asgElm](\obsFun(\hstElm) \cdot \valElm)$, for all
histories $\hstElm \cdot \valElm \in \PHstSet$.
Obviously, the induced play $\playElm[][\asgElm] \defeq
\playFun(\pstrElm[][\asgElm], \pstrElm)$ is won by Abelard, \ie,
$\wrdElm[][\asgElm] \defeq \obsFun(\playElm[][\asgElm]) \in
\dual{\WinSet}$.

Thanks to all infinite sequences $\wrdElm[][\asgElm]$, one for each
assignment $\asgElm \in \AsgSet(\vec{\qapElm})$, we can define every
component $(\vec{\GFun})_{i}$ of the vector of functors $\vec{\GFun} \in
\FncSet[\ASym^{\card{\vec{\zapElm}}}](\vec{\qapElm})$ required by the
$\forall\exists$-closure as follows, for all instants of time $t \in
\SetN$, where $i \in \numco{0}{\card{\vec{\zapElm}}}$:
\[
  (\vec{\GFun})_{i}(\asgElm)(t) \defeq\,
  (\wrdElm[][\asgElm])_{t}((\vec{\zapElm})_{i}).
\]
It is not too hard to show that this functor is purely behavioral.
%
\begin{claim}
  $\vec{\GFun} \in \FncSet[\BSym^{\card{\vec{\zapElm}}}](\vec{\qapElm})$.
\end{claim}
%
\begin{proof}
  \cbstart
  ...
  \cbend
\end{proof}

\begin{align*}
  \qntElm
    & = \forall^{\BSym} \vec{\apElm[0]} \ldotp \exists^{\BSym}
        \vec{\qapElm[0]} \ldotp \cdots \forall^{\BSym} \vec{\apElm[k]} \ldotp
        \exists^{\BSym} \vec{\qapElm[k]} \\
  \CSym[\forall\exists](\qntElm)
    & = \forall \vec{\apElm} \ldotp \exists^{\vec{\Theta}} \vec{\qapElm} \\
  \qntElm[][\star]
    & = \qntElm \ldotp \forall^{\BSym} \vec{\zapElm} \\
  \CSym[\forall\exists](\qntElm[][\star])
    & = \forall \vec{\apElm} \vec{\zapElm} \ldotp
        \exists^{\vec{\Theta}[][\star]} \vec{\qapElm} \\
  \vec{\Theta}[][\star]
    & = \vec{\Theta} \cup \sdep{ \vec{\zapElm} }
\end{align*}

\cbstart
...
\cbend

\begin{align*}
  \qntSym
    & = \forall^{\BSym} \xapSym[0] \ldotp \exists^{\BSym} \yapSym[0] \ldotp
      \forall^{\BSym} \xapSym[1] \ldotp \exists^{\BSym} \yapSym[1] \ldotp
      \forall^{\BSym} \xapSym[2] \ldotp \exists^{\BSym} \yapSym[2] \\
  \CSym[\forall\exists](\qntSym)
    & = \forall \xapSym[0] \xapSym[1] \xapSym[2] \ldotp \exists^{\vec{\Theta}}
        \yapSym[0] \yapSym[1] \yapSym[2] \\
  \vec{\Theta}
    & \defeq \dep{\xapSym[0]}{\xapSym[1]\xapSym[2]}
      \dep{\xapSym[0]\xapSym[1]}{\xapSym[2]}
      \bdep{\xapSym[0]\xapSym[1]\xapSym[2]} \\
  \qntSym[][\star]
    & = \qntSym \ldotp \forall^{\BSym} \zapSym \\
  \CSym[\forall\exists](\qntSym[][\star])
    & = \forall \xapSym[0] \xapSym[1] \xapSym[2] \zapSym \ldotp
        \exists^{\vec{\Theta}[][\star]}
        \yapSym[0] \yapSym[1] \yapSym[2] \\
  \vec{\Theta}[][\star]
    & \defeq \dep{\xapSym[0]}{\xapSym[1]\xapSym[2]\zapSym}
      \dep{\xapSym[0]\xapSym[1]}{\xapSym[2]\zapSym}
      \dep{\xapSym[0]\xapSym[1]\xapSym[2]}{\zapSym} \\
\end{align*}

\cbstart
...
\cbend

\begin{align*}
  \FncSet[\varepsilon](\PSet)
    & \defeq \{ \varepsilon \} \\
  \FncSet[\vec{\Theta} \cdot \Theta](\PSet)
    & \defeq {\set{ \vec{\FFun} \!\cdot\! \FFun }{ \vec{\FFun} \in
      \FncSet[\vec{\Theta}](\PSet) \land \FFun \in \FncSet[\Theta](\PSet) }} \\
\end{align*}

\FM{
\begin{align*}
  \extFun{\PSet, \varepsilon, \varepsilon}
    & \defeq \AsgSet(\PSet) \\
  \extFun{\PSet, \vec{\FFun} \!\cdot\! \FFun, \vec{\apElm} \!\cdot\! \apElm}
    & \defeq \extFun{\extFun{\PSet, \vec{\FFun}, \vec{\apElm}}, \FFun, \apElm}
    \\
  \extFun[\vec{\Theta}]{\AsgFam, \vec{\apElm}}
    & \defeq {\set{ \extFun{\XSet, \vec{\FFun}, \vec{\apElm}} }{ \XSet \in
      \AsgFam, \vec{\FFun} \in \FncSet[\vec{\Theta}](\ap{\AsgFam}) }}
\end{align*}
}

\cbstart
...
\cbend

\begin{definition}[$\exists\forall$-Closure]
  \label{def:eacls}
  A property $\Psi \subseteq \AsgSet(\vec{\apElm} \cdot \vec{\qapElm} \cdot
  \vec{\zapElm})$ is \emph{$\exists\forall$-closed} \wrt $\qntElm[][\star]$ if
  there exists a vector of functors $\vec{\JFun} \in
  \FncSet[{\vec{\Theta}[][\star]}](\vec{\apElm} \cdot \vec{\zapElm})$ such that
  ${\asgElm}[\vec{\qapElm} \mapsto \vec{\JFun}(\asgElm)] \in \Psi$, for
  all assignments $\asgElm \in \AsgSet(\vec{\apElm} \cdot \vec{\zapElm})$.
\end{definition}

\cbstart
...
\cbend

\begin{definition}[$\forall\exists$-Closure]
  \label{def:aecls}
  A property $\Psi \subseteq \AsgSet(\vec{\apElm} \cdot \vec{\qapElm} \cdot
  \vec{\zapElm})$ is \emph{$\forall\exists$-closed} \wrt $\qntElm[][\star]$ if,
  for each vector of functors $\vec{\GFun} \in
  \FncSet[\BSym^{\card{\vec{\zapElm}}}](\vec{\qapElm})$, there exists a vector
  of functors $\vec{\FFun} \in \FncSet[\vec{\Theta}](\vec{\apElm})$ such that
  ${\asgElm}[\vec{\qapElm} \mapsto \vec{\FFun}(\asgElm)][\vec{\zapElm} \mapsto
  (\vec{\GFun} \circ \vec{\FFun})(\asgElm)] \in \Psi$, for all assignments
  $\asgElm \in \AsgSet(\vec{\apElm})$.
\end{definition}

\cbstart
...
\cbend

\newcommand{\ThmAltSwp}[1][]
  {
  \label{#1thm:altswp}
  A Borelian property $\Psi \subseteq \AsgSet(\vec{\apElm} \cdot \vec{\qapElm}
  \cdot \vec{\zapElm})$ is $\exists\forall$-closed \wrt $\qntElm[][\star]$ \iff
  it is $\forall\exists$-closed \wrt $\qntElm[][\star]$.
  }
\begin{theorem}[Alternation Swap]
  \ThmAltSwp
\end{theorem}

\defenv{lemma}[Quantifier Swap II][Lmm][QntSwpII]
  {
  $\evlFun[\exists\forall](\{ \XSet \}, \exists \vec{\yapElm} \colon\!
  \vec{\Theta} \ldotp \forall \vec{\zapElm} \colon\! \BSym) \sqsubseteq_{\Psi}
  \evlFun[\exists\forall](\{ \XSet \}, \forall \vec{\zapElm} \colon\! \BSym
  \ldotp \exists \vec{\yapElm} \colon\! \vec{\Theta} \cup
  \sdep{\vec{\zapElm}})$, for all $\XSet, \Psi \subseteq \AsgSet(\PSet)$ with
  $\PSet \subseteq \APSet$, $\yapElm, \zapElm \in \APSet \setminus \PSet$, and
  $\vec{\Theta} \in ?$, where $\Psi$ is a Borelian.
  }

\cbstart
...
\cbend

\begin{enumerate}
  \item
    there exists $\WSet \in \evlFun[\exists\forall](\{ \XSet \}, \exists
    \vec{\yapElm} \colon\! \vec{\Theta} \ldotp \forall \vec{\zapElm} \colon\!
    \BSym)$ such that $\WSet \subseteq \Omega$
  \item
    for all $\vec{\GFun} \in \FncSet[\BSym^{\card{\vec{\zapElm}}}](\PSet \cup
    \vec{\yapElm})$, there exists $\vec{\FFun} \in \FncSet[\vec{\Theta}](\PSet)$
    such that $\extFun{\extFun{\XSet, \vec{\FFun},
    \vec{\yapElm}}, \vec{\GFun}, \vec{\zapElm}} \subseteq \Omega$
\end{enumerate}
\begin{enumerate}
  \item
    there exists $\WSet \in \evlFun[\exists\forall](\{ \XSet \}, \forall
    \vec{\zapElm} \colon\! \BSym \ldotp \exists \vec{\yapElm} \colon\!
\vec{\Theta}
    \cup \sdep{\vec{\zapElm}})$ such that $\WSet \subseteq \Omega$
  \item
    there exists
    $\JFun \in \FncSet[\vec{\Theta} \cup \sdep{\vec{\zapElm}}](\PSet \cup
    \vec{\zapElm})$ such that
    $\extFun{ \{ {\set{ {\asgElm}[\vec{\zapElm} \mapsto \vec{\hFun}] }{ \asgElm
\in \XSet, \vec{\hFun} \in (\SetN \to \SetB)^{\card{\vec{\zapElm}}}} } \} ,
\JFun, \vec{\yapElm}} \subseteq \Omega$
\end{enumerate}

\cbstart
...
\cbend

\FM{From now on, we will focus on the alternation $\exists\forall$.}

\[
  \AsgFam \rst \Psi \defeq \set{ \XSet \in \AsgFam }{ \XSet \subseteq \Psi }
\]
\[
  \AsgFam[1] \sqsubseteq_{\Psi} \AsgFam[2] \text{ \iff\ } \AsgFam[1] \rst \Psi
  \sqsubseteq \AsgFam[2]
\]
\[
  \prj{\Psi, \apElm} \defeq \set{ \asgElm \!\in\! \AsgSet(\PSet \!\setminus\!
  \apElm ) }{ \exists \fFun \!\in\! \SetN \!\to\! \SetB \ldotp {\asgElm}[\apElm
  \mapsto \fFun] \!\in\! \Psi }
\]

\cbstart
...
\cbend

\defenv{proposition}[][Prp][EvlIncBas]
  {
  If $\AsgFam[1] \sqsubseteq_{\prj{\Psi, \apElm}} \AsgFam[2]$ then
  $\evlFun[\exists\forall](\AsgFam[1], \Qnt[][\Theta] \apElm) \sqsubseteq_{\Psi}
  \evlFun[\exists\forall](\AsgFam[2], \Qnt[][\Theta] \apElm)$, for all $\Qnt \in
  \{ \exists, \forall \}$, $\Theta \in ?$, $\apElm \in \PSet$, $\Psi \subseteq
  \AsgSet(\PSet)$, $\AsgFam[1], \AsgFam[2] \in \HAsgSet(\PSet \!\setminus\!
  \apElm)$, and $\PSet \subseteq \APSet$.
  }

\DD{proof to be done}

\cbstart
...
\cbend

\defenv{proposition}[][Prp][EvlIncInd]
  {
  If $\AsgFam[1] \sqsubseteq_{\prj{\Psi, \ap{\qntElm}}} \AsgFam[2]$ then
  $\evlFun[\exists\forall](\AsgFam[1], \qntElm) \sqsubseteq_{\Psi}
  \evlFun[\exists\forall](\AsgFam[2], \qntElm)$, for all $\qntElm \in \QntSet$
  with $\ap{\qntElm} \subseteq \PSet$, $\Psi \subseteq \AsgSet(\PSet)$,
  $\AsgFam[1], \AsgFam[2] \in \HAsgSet(\PSet \!\setminus\! \ap{\qntElm})$, and
  $\PSet \subseteq \APSet$.
  }

\DD{proof to be done}

\cbstart
...
\cbend

\[
  \LangFun(\psi) \defeq \set{ \asgElm \in \AsgSet(\free{\psi}) }{ \asgElm
  \cmodels[\LTL] \psi }
\]

\cbstart
...
\cbend

\defenv{theorem}[Hyperassignment Refinement II][Thm][HypRefII]
  {
  Let $\qntElm \psi$ be an extended \QPTL formula with $\qntElm \in \QntSet$ and
  $\psi \in \LTL$, where $\ap{\qntElm} \subseteq \free{\psi}$.
  If $\AsgFam[1] \cmodels[][\exists\forall] \allowbreak \qntElm \psi$ then
  $\AsgFam[2] \cmodels[][\exists\forall] \qntElm \psi$, for all $\AsgFam[1],
  \AsgFam[2] \in \HAsgSet(\free{\qntElm \psi})$ with $\AsgFam[1]
  \sqsubseteq_{\prj{\LangFun(\psi), \ap{\qntElm}}} \AsgFam[2]$.
  }

\DD{proof to be done}

\cbstart
...
\cbend

\begin{lemma}
  \label{lmm:...}

  For all $\YSet \in \dual{\extFun[\Theta]{\dual{\AsgFam}, \apElm}}$, there
  exists $\XSet \in \AsgFam$ and, vice versa, for all $\XSet \in \AsgFam$, there
  exists $\YSet \in \dual{\extFun[\Theta]{\dual{\AsgFam}, \apElm}}$, such that
  $\extFun{\XSet, p, \FFun} \subseteq \YSet$, for all $\FFun \in
  \FncSet[\Theta](\ap{\AsgFam})$.

\end{lemma}

\DD{proof to be done}

(prima parte per contraddizione, vice versa per costruzione)

\cbstart
...
\cbend

\begin{lemma}
  \label{lmm:...}

  For all $\YSet \in \evlFun(\AsgFam, \qntElm)$, there exists $\XSet \in
  \AsgFam$ and $\vec{\FFun} \in \FncSet[\vec{\Theta}(\qntElm)](\ap{\AsgFam})$,
  and, vice versa, for all $\XSet \in \AsgFam$ and $\vec{\FFun} \in
  \FncSet[\vec{\Theta}(\qntElm)](\ap{\AsgFam})$, there exists $\YSet \in
  \evlFun(\AsgFam, \qntElm)$, such that $\extFun{\XSet, \vec{\ap{\qntElm}},
    \vec{\FFun}} \subseteq \YSet$.

\end{lemma}

\DD{proof to be done}

\cbstart
...
\cbend

\renewcounter{proposition}{prp:prm}
\begin{proposition}
  Let $\AsgFam, \AsgFam' \in \HAsgSet$ be two hyperassignments.
  Then, the following properties hold true:
  \begin{enumerate}
    \item\label{prp:prm(dlt)}
      $\primeAsg{\dual{\AsgFam}} \subseteq \dual{\AsgFam'} \subseteq
      \dual{\AsgFam}$, if $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq
      \AsgFam$;
    \item\label{prp:prm(ext)}
      $\primeAsg{\extFun{\AsgFam, \apElm}} \subseteq \extFun{\AsgFam',
      \apElm} \subseteq \extFun{\AsgFam, \apElm}$, for every $\apElm \in
      \APSet$, if $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$;
    \item\label{prp:prm(?)}
      one between $\AsgFam$ and $\AsgFam'$ is not prime, if $\AsgFam \equiv
      \AsgFam'$ but $\AsgFam \neq \AsgFam'$;
    \item\label{prp:prm(prm)}
      $\primeAsg{\AsgFam} = \primeAsg{\AsgFam'}$, if $\AsgFam \equiv
      \AsgFam'$.
  \end{enumerate}
\end{proposition}
%
\begin{proof}
  \cbstart
  \begin{enumerate}
    \item Assume $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$.
    We first show that $\dual{\AsgFam'} \subseteq \dual{\AsgFam}$ holds.
    Let $X' \in \dual{\AsgFam'}$.
    By definition of $\dual{\AsgFam'}$, there is a function $\Gamma' \in
    \selFunSet{\AsgFam'}$ such that $\XSet' = \{ \Gamma'(\XSet) : \XSet \in
    \AsgFam'
    \}$.
    Due to $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$, for
    every $\XSet \in \AsgFam \setminus \AsgFam'$ there is $\widehat{\XSet}
    \in
    \AsgFam'$ with $\widehat{\XSet} \subseteq \XSet$.
    Now, define $\Gamma \in \selFunSet{\AsgFam}$ as: $\Gamma(\XSet) =
    \Gamma'(\XSet)$ for every $\XSet \in \AsgFam'$ and $\Gamma(\XSet) =
    \Gamma'(\widehat{\XSet})$ for every $\XSet \in \AsgFam \setminus
    \AsgFam'$.
    Clearly, $\{ \Gamma(\XSet) : \XSet \in \AsgFam \} \in \dual{\AsgFam}$,
    as $\Gamma \in \selFunSet{\AsgFam}$.
    Since $\{ \Gamma'(\XSet) : \XSet \in \AsgFam' \} = \{ \Gamma(\XSet) :
    \XSet \in \AsgFam \}$, the thesis follows.

    In order to prove that $\primeAsg{\dual{\AsgFam}} \subseteq
    \dual{\AsgFam'}$, we assume $\XSet \in \primeAsg{\dual{\AsgFam}}$, and
    we show
    that $\XSet \in \dual{\AsgFam'}$.
    By $\XSet \in \primeAsg{\dual{\AsgFam}}$, we have that
    %
    \begin{enumerate}%[label=\textit{(\roman*)}]
    \item there is $\Gamma \in \selFunSet{\AsgFam}$ such that $\XSet = \{
      \Gamma(\tilde{\XSet}) \mid \tilde{\XSet} \in \AsgFam \}$, and
    \item \label{item:prime} there is no $\XSet^* \in \dual{\AsgFam}$ with
      $\XSet^* \subset \XSet$.
    \end{enumerate}
    %
    Now, consider $\Gamma' \in \selFunSet{\AsgFam'}$, defined as:
    $\Gamma'(\XSet') = \Gamma(\XSet')$ for every $\XSet \in \AsgFam'$.
    Clearly, $\XSet' \defeq \{ \Gamma'(\tilde{\XSet}) \mid \tilde{\XSet} \in
    \AsgFam' \} \subseteq \XSet$.
    We have already proven that $\dual{\AsgFam'} \subseteq \dual{\AsgFam}$
    holds.
    Therefore, since $\XSet' \in \dual{\AsgFam'}$, as $\Gamma' \in
    \selFunSet{\AsgFam'}$, we have that $\XSet' \in \dual{\AsgFam}$ and
    $\XSet'
    \subseteq \XSet$.
    By property~\ref{item:prime} above, it must be $\XSet' = \XSet$.
    We thus obtain $\XSet \in \dual{\AsgFam'}$, as desired.

    \item The inclusion $\extFun{\AsgFam', \apElm} \subseteq \extFun{\AsgFam,
      \apElm}$ immediately follows from the definition of $\extFun{\cdot,
    \cdot}$ and
    the inclusion $\AsgFam' \subseteq \AsgFam$.

    In order to prove that $\primeAsg{\extFun{\AsgFam, \apElm}} \subseteq
    \extFun{\AsgFam', \apElm}$, we assume $\XSet \in
    \primeAsg{\extFun{\AsgFam,
        \apElm}}$, and we show that $\XSet \in \extFun{\AsgFam', \apElm}$.
    By $\XSet \in \primeAsg{\extFun{\AsgFam, \apElm}}$, we have that
    %
    \begin{enumerate}%[label=\textit{(\roman*)}]
    \item there are $\dual{\XSet} \in \AsgFam$ and $\FFun \in
      \FncSet(\dual{\XSet})$ such that $\XSet = \extFun{\dual{\XSet}, \FFun,
    \apElm}$, and
    \item \label{item:prime} there is no $\XSet^* \in \extFun{\AsgFam,
    \apElm}$ with
      $\XSet^* \subset \XSet$.
    \end{enumerate}
    %
    Now, by $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$, there
    is $\XSet' \in \AsgFam'$ such that $\XSet' \subseteq \dual{\XSet}$.
    In addition, consider $\FFun' \in
    \FncSet(\XSet')$, defined as:
    $\FFun'(\asgElm) = \FFun(\asgElm)$, for every $\asgElm \in \XSet'$.
    Clearly, $\extFun{\XSet', \FFun', \apElm} \subseteq \XSet$.
    Moreover, $\extFun{\XSet', \FFun', \apElm} \in \extFun{\AsgFam', \apElm}
    \subseteq \extFun{\AsgFam, \apElm}$ (proved at the beginning of this
    proof
    item).
    By property~\ref{item:prime} above, it must be $\extFun{\XSet', \FFun',
      \apElm} = \XSet$, and we conclude $\XSet \in \extFun{\AsgFam',
    \apElm}$.

    \item By $\AsgFam \neq \AsgFam'$, we have $\AsgFam \not\subseteq \AsgFam'$
    or $\AsgFam' \not\subseteq \AsgFam$.
    Assume $\AsgFam \not\subseteq \AsgFam'$ and let $\XSet \in \AsgFam
    \setminus \AsgFam'$.
    By $\AsgFam \sqsubseteq \AsgFam'$, there exists $\XSet' \in \AsgFam'$
    with $\XSet' \subseteq \XSet$.
    Since $\XSet \notin \AsgFam'$, it must be $\XSet' \subset \XSet$.
    By $\AsgFam' \sqsubseteq \AsgFam$, there exists $\XSet'' \in \AsgFam$
    with $\XSet'' \subseteq \XSet'$.
    Therefore, we have $\XSet, \XSet'' \in \AsgFam$, with $\XSet'' \subset
    \XSet$, meaning that $\AsgFam$ is not prime.
    Analogously, assuming $\AsgFam \not\subseteq \AsgFam'$, we conclude that
    $\AsgFam'$ is not prime.

    \item Towards a contradiction, assume that there is $\XSet \in
    \primeAsg{\AsgFam} \setminus \primeAsg{\AsgFam'}$ (the case where there
    is
    $\XSet \in \primeAsg{\AsgFam'} \setminus \primeAsg{\AsgFam}$ is
    analogous and
    thus omitted).
    By $\AsgFam \sqsubseteq \AsgFam'$, there exists $\XSet' \in \AsgFam'$
    with $\XSet' \subseteq \XSet$.
    Since $\XSet' \notin \primeAsg{\AsgFam'}$, there is $\dual{\XSet'} \in
    \AsgFam'$ with $\dual{\XSet'} \subset \XSet'$.
    By $\AsgFam' \sqsubseteq \AsgFam$, there exists $\dual{\XSet} \in
    \AsgFam$ with $\dual{\XSet} \subseteq \dual{\XSet'}$.
    Thus, it holds: $\dual{\XSet} \subseteq \dual{\XSet'} \subset \XSet'
    \subseteq \XSet$, implying that $\XSet \notin \primeAsg{\AsgFam}$,
    rising a
    contradiction.
    %
    \qedhere
  \end{enumerate}
  \cbend
\end{proof}

\renewcounter{proposition}{prp:prmeqv}
\begin{proposition}
  \PrpPrmeqv[app]
\end{proposition}
%
\begin{proof}
  \cbstart

  {\color{red}to be done}

  {\color{green}it also holds for Extended \QPTL by simply adapting the
    statement of Proposition~\ref{prop:asgFamProperties}.\ref{it:ext} as
  follows:

    for every $\apElm \in \APSet$ and quantifier specification $\Theta$, if
    $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$, then
    $\primeAsg{\extFun[\Theta]{\AsgFam, \apElm}} \subseteq
    \extFun[\Theta]{\AsgFam', \apElm} \subseteq \extFun[\Theta]{\AsgFam,
    \apElm}$;
  }

  \cbend
\end{proof}

A hyperassignment $\AsgFam \in \HAsgSet$ is \emph{prime} if there is no pair of
sets of assignments $\XSet, \XSet' \in \AsgFam$ with $\XSet \subset \XSet'$.
\[
  \primeAsg{\AsgFam} \defeq \AsgFam \setminus \set{ \XSet \in \AsgFam }{ \exists
  \XSet' \in \AsgFam \ldotp \XSet' \subset \XSet }
\]
Notice that $\primeAsg{\AsgFam}$ is prime, for every $\AsgFam \in \HAsgSet$.

\cbstart
...
\cbend

\begin{proposition}
  \label{prp:prm}
  Let $\AsgFam, \AsgFam' \in \HAsgSet$ be two hyperassignments.
  Then, the following properties hold true:
  \begin{enumerate}
    \item\label{prp:prm(dlt)}
      $\primeAsg{\dual{\AsgFam}} \subseteq \dual{\AsgFam'} \subseteq
      \dual{\AsgFam}$, if $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq
      \AsgFam$;
    \item\label{prp:prm(ext)}
      $\primeAsg{\extFun{\AsgFam, \apElm}} \subseteq \extFun{\AsgFam', \apElm}
      \subseteq \extFun{\AsgFam, \apElm}$, for every $\apElm \in \APSet$, if
      $\primeAsg{\AsgFam} \subseteq \AsgFam' \subseteq \AsgFam$;
      \DD{replace \extFun{} with \extFun[\Theta]{}}
    \item\label{prp:prm(eqv)}
      \DD{at least }
      one between $\AsgFam$ and $\AsgFam'$ is not prime, if $\AsgFam \equiv
      \AsgFam'$ but $\AsgFam \neq \AsgFam'$;
    \item\label{prp:prm(prm)}
      $\primeAsg{\AsgFam} = \primeAsg{\AsgFam'}$, if $\AsgFam \equiv \AsgFam'$.
  \end{enumerate}
\end{proposition}

\cbstart
...
\cbend

\newcommand{\PrpPrmeqv}[1][]
{
  Let $\varphi$ be an extended \QPTL formula, $\AsgFam, \AsgFam' \in
  \HAsgSet[\subseteq](\free{\varphi})$ two hyperassignments with
  $\primeAsg{\AsgFam} = \primeAsg{\AsgFam'}$, and $\alpha \in \{
  \exists\forall, \forall\exists \}$ an alternation flag.
  Then, $\AsgFam \cmodels[][\alpha]\: \varphi$ \iff $\AsgFam'
  \cmodels[][\alpha]\: \varphi$.
}
\begin{proposition}
  \label{prp:prmeqv}
  \PrpPrmeqv
\end{proposition}

\cbstart
...
\cbend

Remark about the possibility to invert the implication.

What follows is an immediate consequence of Proposition~\ref{prp:prmeqv} and
Item~\ref{prp:prm(prm)} of Proposition~\ref{prp:prm}.

% We prove the equivalence between the two types of closures for the relation
% $\Psi$ by providing the two independent proofs of the different
% implications.
% \begin{itemize}
%   \item\textbf{($\forall\exists \implies \exists\forall$)}
%     First observe that, by Lemma~\ref{lmm:infstr}, we can derive the
%     $\infty$-stratified $\forall\exists$-closure of $\Psi$, once the simple
%     $\forall\exists$-closure of the same relation is assumed.
%     Thus, there exists an infinite family of functions
%     \[
%       \{ \MFun[j] \colon (\numcc{0}{j} \to \ASet) \times (\numco{0}{j} \to
%       \CSet) \to \BSet \}_{j \in \SetN}
%     \]
%     satisfying the condition of Definition~\ref{def:straecls}.
%     %
%     Thanks to this family, we can define the binary functor $\JFun \in
%     \Fnc(\ASet, \CSet; \BSet)$ required by $\exists\forall$-closure as
%     follows, for every pair of elements $(\aFun, \cFun) \in \Unv(\ASet,
%     \CSet)$ and number $j \in \SetN$:
%     \[
%       \JFun(\aFun, \cFun)(j) \defeq \MFun[j](\aFun[\leq j], \cFun[< j]).
%     \]
%     It is quite easy to show that this functor is both behavioral on the
%     first argument and strongly-behavioral on the second one.
%     %
%     \begin{claim}
%       $\JFun \in \Fnc[\BSym\SSym](\ASet, \CSet; \BSet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     At this point, to verify the $\exists\forall$-closure of $\Psi$ using
%     $\JFun$ as witness, let us fix an arbitrary monadic functor
%     $\HFun \in \Fnc[\BSym](\ASet; \CSet)$ and argue that $(\aFun,
%     \JFun(\aFun, \HFun(\aFun)), \HFun(\aFun)) \in \Psi$, for all elements
%     $\aFun \in \Unv(\ASet)$.
%     To prove this membership, let us also introduce the binary functor
%     $\GFun[\HFun] \in \Fnc[\ASym\ASym](\ASet, \BSet; \CSet)$ as follows, for
%     every pair of elements $(\aFun, \bFun) \in \Unv(\ASet, \BSet)$:
%     \[
%       \GFun[\HFun](\aFun, \bFun) \defeq \HFun(\aFun).
%     \]
%     It is clear that this functor is behavioral on the second argument,
%     being independent of it.
%     Fortunately, the same holds for the first argument.
%     %
%     \begin{claim}
%       $\GFun[\HFun] \in \Fnc[\BSym\BSym](\ASet, \BSet; \CSet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     Now, thanks to the condition of Definition~\ref{def:straecls} satisfied
%     by the family of functions $\{ \MFun[j] \}_{j \in \SetN}$, there exists
%     a monadic functor $\FFun[\HFun] \in \Fnc[\BSym](\ASet; \BSet)$ such
%     that, for every element $\aFun \in \Unv(\ASet)$, the following
%     assertions hold:
%     \begin{enumerate}
%       \item
%         $\FFun[\HFun](\aFun)(j) = \MFun[j](\aFun[\leq j],
%         \GFun[\HFun](\aFun, \FFun[\HFun](\aFun))_{< j})$, for all $j \in
%         \SetN$;
%       \item
%         $(\aFun, \FFun[\HFun](\aFun), \GFun[\HFun](\aFun,
%         \FFun[\HFun](\aFun))) \in \Psi$.
%     \end{enumerate}
%     Due to Assertion~\ref{def:straecls(str)} and the specific definition of
%     the functor $\JFun$, the following equality is easily derived.
%     %
%     \begin{claim}
%       $\FFun[\HFun](\aFun) = \JFun(\aFun, \HFun(\aFun))$, for every $\aFun
%       \in \Unv(\ASet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     To conclude, one just need to observe that $(\aFun, \FFun[\HFun](\aFun),
%     \allowbreak \GFun[\HFun](\aFun, \FFun[\HFun](\aFun))) = (\aFun,
%     \JFun(\aFun, \HFun(\aFun)), \HFun(\aFun))$, for every element $\aFun \in
%     \Unv(\ASet)$, since the thesis immediately follows by
%     Assertion~\ref{def:straecls(psi)} reported above.
%   \item\textbf{($\exists\forall \implies \forall\exists$)}
%     To verify the $\forall\exists$-closure of $\Psi$, once the
%     $\exists\forall$-closure of the same relation is assumed, let us fix an
%     arbitrary binary functor $\GFun \in \Fnc[\BSym\BSym](\ASet, \BSet;
%     \CSet)$ and inductively construct, for every given element $\aFun \in
%     \Unv(\ASet)$, the following families of elements $\{ \cFun[j][\aFun] \in
%     \Unv(\CSet) \}_{j \in \SetN}$, values $\{ \vElm[j][\aFun] \in \BSet
%     \}_{j \in \SetN}$, and elements $\{ \bFun[j][\aFun] \in \Unv(\BSet)
%     \}_{j \in \SetN}$:
%     \begin{itemize}
%       \item
%         as base step $j = 0$, we choose the element $\cFun[0][\aFun] \in
%         \Unv(\CSet)$ arbitrarily, the value $\vElm[0][\aFun] \in \BSet$ as
%         $\JFun(\aFun, \cFun[0][\aFun])(0)$, \ie, $\vElm[0][\aFun] \defeq
%         \JFun(\aFun, \cFun[0][\aFun])(0)$, and the element $\bFun[0][\aFun]
%         \in \Unv(\BSet)$ as an arbitrary function that, at index $0$,
%         assumes $\vElm[0][\aFun]$ as value, \ie, $\bFun[0][\aFun](0) =
%         \vElm[0][\aFun]$;
%       \item
%         as inductive step $j > 0$, we define the element $\cFun[j][\aFun]
%         \in \Unv(\CSet)$ as $\GFun(\aFun, \bFun[j - 1][\aFun])$, \ie,
%         $\cFun[j][\aFun] \defeq \GFun(\aFun, \bFun[j - 1][\aFun])$, and the
%         value $\vElm[j][\aFun] \in \BSet$ as $\JFun(\aFun,
%         \cFun[j][\aFun])(j)$, \ie, $\vElm[j][\aFun] \defeq \JFun(\aFun,
%         \cFun[j][\aFun])(j)$; moreover, we choose the element
%         $\bFun[j][\aFun] \in \Unv(\BSet)$ as an arbitrary function that, up
%         to index $j$ excluded, is equals to $\bFun[j - 1][\aFun]$ and, at
%         index $j$, assumes $\vElm[j][\aFun]$ as value, \ie,
%         $(\bFun[j][\aFun])_{< j} = (\bFun[j - 1][\aFun])_{< j}$ and
%         $\bFun[j][\aFun](j) = \vElm[j][\aFun]$.
%     \end{itemize}
%     Thanks to the infinite family of values $\{ \vElm[j][\aFun] \in \BSet
%     \}_{j \in  \SetN}$, one for each element $\aFun \in \Unv(\ASet)$, we can
%     define the monadic functor $\FFun[\GFun] \in \Fnc[\ASym](\ASet; \BSet)$
%     as follows, for every number $j \in \SetN$:
%     \[
%       \FFun[\GFun](\aFun)(j) \defeq \vElm[j][\aFun].
%     \]
%     It is easy to show that this functor is behavioral.
%     %
%     \begin{claim}
%       $\FFun[\GFun] \in \Fnc[\BSym](\ASet; \BSet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     At this point, we can argue that $(\aFun, \FFun[\GFun](\aFun),
%     \GFun(\aFun, \FFun[\GFun](\aFun))) \in \Psi$, for all elements $\aFun
%     \in \Unv(\ASet)$.
%     To show this, let us first introduce the monadic functor $\HFun[\GFun]
%     \in \Fnc[\ASym](\ASet; \CSet)$ as follows, for every element $\aFun \in
%     \Unv(\ASet)$.
%     \[
%       \HFun[\GFun](\aFun) \defeq \GFun(\aFun, \FFun[\GFun](\aFun)).
%     \]
%     We can prove that this functor is behavioral as well.
%     %
%     \begin{claim}
%       $\HFun[\GFun] \in \Fnc[\BSym](\ASet; \CSet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     Due to the definitions of the two functors $\FFun[\GFun]$ and
%     $\HFun[\GFun]$, the following equality necessarily holds.
%     %
%     \begin{claim}
%       $\FFun[\GFun](\aFun) = \JFun(\aFun, \HFun[\GFun](\aFun))$, for every
%       $\aFun \in \Unv(\ASet)$.
%     \end{claim}
%     %
%     \begin{proof}
%       \cbstart
%       ...
%       \cbend
%     \end{proof}
%
%     To conclude, one just needs to observe that $(\aFun, \FFun[\GFun](\aFun),
%     \allowbreak \GFun(\aFun, \FFun[\GFun](\aFun))) = (\aFun, \JFun(\aFun,
%     \HFun[\GFun](\aFun)), \HFun[\GFun](\aFun))$, for every element $\aFun
%     \in \Unv(\ASet)$.
%     \qedhere
% \end{itemize}

\DD{Closure -> Compliant}

\begin{definition}[$\exists\forall$-Closure]
  \label{def:eacls}
  A property $\Psi \subseteq \AsgSet(\vec{\xapElm} \cdot \vec{\yapElm} \cdot
  \vec{\zapElm})$ is \emph{$\exists^{\vec{\yapElm}}
  \forall^{\vec{\zapElm}}$-closed} \wrt a behavioral specification
  $\vec{\Theta}$ for $\vec{\yapElm}$ if there exists a vector of functors
  $\vec{\JFun} \in \Fun[\vec{\Theta}'](\vec{\xapElm} \cdot \vec{\zapElm})$, with
  $\vec{\Theta}' \defeq \vec{\Theta} \uplus \sdep{ \vec{\zapElm} }$, such that
  ${\asgElm}[\vec{\yapElm} \mapsto \vec{\JFun}(\asgElm)] \in \Psi$, for all
  assignments $\asgElm \in \AsgSet(\vec{\xapElm} \cdot \vec{\zapElm})$.
\end{definition}

\cbstart
...
\cbend

\[
  (\vec{\GFun} \circ \vec{\FFun})(\asgElm) \defeq
  \vec{\GFun}({\emptyfun}[\vec{\bapElm} \mapsto\vec{\FFun}(\asgElm)])
\]

\cbstart
...
\cbend

\begin{definition}[$\forall\exists$-Closure]
  \label{def:aecls}
  A property $\Psi \subseteq \AsgSet(\vec{\xapElm} \cdot \vec{\yapElm} \cdot
  \vec{\zapElm})$ is \emph{$\forall^{\vec{\zapElm}}
  \exists^{\vec{\yapElm}}$-closed} \wrt a behavioral specification
  $\vec{\Theta}$ for $\vec{\yapElm}$ if, for each vector of functors
  $\vec{\GFun} \in \Fun[\BSym^{\card{\vec{\zapElm}}}](\vec{\yapElm})$, there
  exists a vector of functors $\vec{\FFun} \!\in\!
  \Fun[\vec{\Theta}](\vec{\xapElm})$ such that ${\asgElm}[\vec{\yapElm}
  \!\mapsto\! \vec{\FFun}(\asgElm)][\vec{\zapElm} \!\mapsto\! (\vec{\GFun} \circ
  \vec{\FFun})(\asgElm)] \!\in\! \Psi$, for all assignments $\asgElm \in
  \AsgSet(\vec{\xapElm})$.
\end{definition}

\cbstart
...
\cbend

\newcommand{\ThmAltSwp}[1][]
  {
  Let $\vec{\Theta}$ be a behavioral specification for $\vec{\yapElm}$.
  A property $\Psi \subseteq \AsgSet(\vec{\xapElm} \cdot \vec{\yapElm} \cdot
  \vec{\zapElm})$ is $\exists^{\vec{\yapElm}} \forall^{\vec{\zapElm}}$-closed
  \wrt $\vec{\Theta}$ \iff it is $\forall^{\vec{\zapElm}}
  \exists^{\vec{\yapElm}}$-closed \wrt $\vec{\Theta}$.
  }
\begin{theorem}[Alternation Swap]
  \label{thm:altswp}
  \ThmAltSwp
\end{theorem}

\cbstart
...
\cbend

\newcommand{\LmmAltGam}[1][]
  {
  Let $\Psi \subseteq \AsgSet(\vec{\xapElm} \cdot \vec{\yapElm} \cdot
  \vec{\zapElm})$ be a Borelian property and $\vec{\Theta}$ a behavioral
  specification for $\vec{\yapElm}$.
  There is a Borelian game $\Game[\Psi][\vec{\Theta}]$ for which the
  following properties hold:
  \begin{enumerate}
    \item\label{#1thm:altgam(els)}
      if Eloise wins, $\Psi$ is $\exists^{\vec{\yapElm}}
      \forall^{\vec{\zapElm}}$-closed \wrt $\vec{\Theta}$;
    \item\label{#1thm:altgam(abl)}
      if Abelard wins, $\Psi$ is not $\forall^{\vec{\zapElm}}
      \exists^{\vec{\yapElm}}$-closed \wrt $\vec{\Theta}$.
  \end{enumerate}
  }
\begin{lemma}[Alternation Game]
  \label{lmm:altgam}
  \LmmAltGam
\end{lemma}

\cbstart
...
\cbend

\renewcounter{lemma}{lmm:infstr}
\begin{lemma}[Infinite Stratification]
  \LmmInfStr[app]
\end{lemma}
%
\begin{proof}
  \cbstart
  ...
  \cbend
\end{proof}

\renewcounter{lemma}{lmm:finstr}
\begin{lemma}[Finite Stratification]
  \LmmFinStr[app]
\end{lemma}
%
\begin{proof}
  \cbstart
  ...

  We can prove that this functor is behavioral.
  %
  \begin{claim}
    $\GFun[][\star] \in \Fnc[\BSym\BSym](\ASet, \BSet; \CSet)$.
  \end{claim}
  %
  \begin{proof}
    ...
  \end{proof}

  \begin{itemize}
    \item
      Suppose by contradiction that the thesis is false.
      Then, by Lemma~\ref{lmm:3}, it holds that there exist finite
      linear-time temporal functions $\adj{\xFun} \colon \numcc{0}{k} \to
      \XSet$ and $\adj{\zFun} \colon \numco{0}{k} \to \ZSet$ such that, for
      all values $\yElm \in \YSet$, there exists a binary functor $\GFun \in
      \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$ such that, for all monadic
      functors $\FFun \in \Fnc[\BSym](\XSet; \YSet)$, there exists a
      linear-time temporal function $\xFun \in \Rel(\XSet)$ such that
      $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun, \FFun(\xFun))_{< k} =
      \adj{\zFun}$, and if
      \begin{inparaenum}[(a)]
        \item
          $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
          \FFun(\xFun))_{< j})$, for all $j < k$, and
        \item
          $\FFun(\xFun)(k) = \yElm$,
      \end{inparaenum}
      then $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \not\in \Psi$.
    \item
      We Skolemize what we derived in the previous bullet: there exist
      finite linear-time temporal functions $\adj{\xFun} \colon \numcc{0}{k}
      \to \XSet$ and $\adj{\zFun} \colon \numco{0}{k} \to \ZSet$ and
      functions $\BFun \colon \YSet \to \Fnc[\BSym\BSym](\XSet, \YSet;
      \ZSet)$ and $\CFun \colon \YSet \times \Fnc[\BSym](\XSet; \YSet) \to
      \Rel(\XSet)$ such that, for all values $\yElm \in \YSet$ and monadic
      functors $\FFun \in \Fnc[\BSym](\XSet; \YSet)$, it holds that
      $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun, \FFun(\xFun))_{< k} =
      \adj{\zFun}$, and if
      \begin{inparaenum}[(a)]
        \item
          $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
          \FFun(\xFun))_{< j})$, for all $j < k$, and
        \item
          $\FFun(\xFun)(k) = \yElm$,
      \end{inparaenum}
      then $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \not\in \Psi$,
      where $\GFun \defeq \BFun(\yElm)$ and $\xFun \defeq \CFun(\yElm,
      \FFun)$.
    \item
      Let us fix an arbitrary linear-time temporal function $\der{\zFun}
      \colon \SetN \to \ZSet$ such that $\der{\zFun}_{< k} = \adj{\zFun}$.
    \item
      We define $\GFun[][\star] \in \Fnc[\ASym\ASym](\XSet, \YSet; \ZSet)$
      as follows: $\GFun[][\star](\xFun, \yFun) \defeq
      \BFun(\yFun(k))(\xFun, \yFun)$, if $\xFun_{\leq k} = \adj{\xFun}$ and
      $\yFun(j) = \AFun[j](\xFun_{\leq j}, \adj{\zFun}_{< j})$, for all $j <
      k$, and $\GFun[][\star](\xFun, \yFun) \defeq \der{\zFun}$, otherwise,
      for every $(\xFun, \yFun) \in \Rel(\XSet, \YSet)$.
    \item
      We prove that $\GFun[][\star]$ is behavioral, \ie, $\GFun[][\star] \in
      \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$.
    \item
      By hypothesis, there exists a monadic functor $\FFun[][\star] \in
      \Fnc[\BSym](\XSet; \YSet)$ such that, for every linear-time temporal
      function $\xFun \in \Rel(\XSet)$, it holds that
      \begin{inparaenum}[(a)]
        \item
          $\FFun[][\star](\xFun)(j) = \AFun[j](\xFun_{\leq j},
          \GFun[][\star](\xFun, \FFun[][\star](\xFun))_{< j})$, for all $j <
          k$, and
        \item
          $(\xFun, \FFun[][\star](\xFun), \GFun[][\star](\xFun,
          \FFun[][\star](\xFun))) \in \Psi$.
      \end{inparaenum}
    \item
      Let $\yElm[][\star] \in \YSet$ defined as follows: $\yElm[][\star]
      \defeq \FFun[][\star](\xFun[][\star])(k)$, for an arbitrary
      $\xFun[][\star] \in \Rel(\XSet)$ such that $\xFun[][\star]_{\leq k} =
      \adj{\xFun}$.
    \item
      Due to the Skolemized version of the negated thesis, we derive that
      $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun,
      \FFun[][\star](\xFun))_{< k} = \adj{\zFun}$, and if
      \begin{inparaenum}[(a)]
        \item
          $\FFun[][\star](\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
          \FFun[][\star](\xFun))_{< j})$, for all $j < k$, and
        \item
          $\FFun[][\star](\xFun)(k) = \yElm[][\star]$,
      \end{inparaenum}
      then $(\xFun, \FFun[][\star](\xFun), \GFun(\xFun,
      \FFun[][\star](\xFun))) \not\in \Psi$, where $\GFun \defeq
      \BFun(\yElm[][\star])$ and $\xFun \defeq \CFun(\yElm[][\star],
      \FFun[][\star])$.
    \item
      ...
  \end{itemize}
  \cbend
\end{proof}

\begin{definition}[Stratified $\forall\exists$-Closure]
  \label{def:straecls}
  A ternary relation $\Psi \subseteq \Unv(\ASet, \BSet, \CSet)$ is
  \emph{stratified $\forall\exists$-closed} \wrt a $k$-family of functions
  $\MFam[k] \!\defeq\! \{ \MFun[j] \colon (\numcc{0}{j} \to \ASet) \times
  (\numco{0}{j} \to \CSet) \to \BSet \}_{j < k}$, for some $k \in \SetNI$, if,
  for each binary functor $\GFun \in \Fun[\BSym\BSym](\ASet, \BSet; \CSet)$,
  there exists a monadic functor $\FFun \in \Fun[\BSym](\ASet; \BSet)$
  satisfying the following two assertions, for every element $\aFun \in
  \Unv(\ASet)$:
  \begin{enumerate}
    \item\label{def:straecls(str)}
      $\FFun(\aFun)(j) = \MFun[j](\aFun[\leq j], \GFun(\aFun,
      \FFun(\aFun))_{< j})$, for all $j < k$;
    \item\label{def:straecls(psi)}
      $(\aFun, \FFun(\aFun), \GFun(\aFun, \FFun(\aFun))) \in \Psi$.
  \end{enumerate}
  $\Psi$ is \emph{$k$-stratified $\forall\exists$-closed}, if it is stratified
  $\forall\exists$-closed \wrt some $k$-family of functions $\MFam[k]$.
\end{definition}

\cbstart
...
\cbend

\newcommand{\LmmInfStr}[1][]
  {
  \label{#1lmm:infstr}
  Every ternary relation $\Psi \subseteq \Unv(\ASet, \BSet, \CSet)$ is
  $\forall\exists$-closed \iff it is $\infty$-stratified
  $\forall\exists$-closed.
  }
\begin{lemma}[Infinite Stratification]
  \LmmInfStr
\end{lemma}

\cbstart
...
\cbend

\newcommand{\LmmFinStr}[1][]
  {
  \label{#1lmm:finstr}
  Every ternary relation $\Psi \subseteq \Unv(\ASet, \BSet, \CSet)$ is
  stratified $\forall\exists$-closed \wrt some $k$-family of functions
  $\MFam[k]$ \iff it is stratified $\forall\exists$-closed \wrt some
  $(k + 1)$-family of functions $\MFam[k + 1]$, with $\MFam[k] \subseteq \MFam[k
  + 1]$, for all $k \in \SetN$.
  }
\begin{lemma}[Finite Stratification]
  \LmmFinStr
\end{lemma}

\cbstart
...
\cbend

\begin{definition}[$\forall\exists$-Closure]
  \label{def:aecls}
  A ternary relation $\Psi \!\subseteq\! \Unv(\ASet, \BSet, \allowbreak \CSet)$
  is \emph{$\forall\exists$-closure} if, for each binary functor $\GFun \in
  \Fun[\BSym\BSym](\ASet, \BSet; \CSet)$, there exists a monadic functor $\FFun
  \in \Fun[\BSym](\ASet; \BSet)$ such that, for every element $\aFun \!\in\!
  \Unv(\ASet)$, it holds that $(\aFun, \FFun(\aFun), \GFun(\aFun, \FFun(\aFun)))
  \!\in\! \Psi$.
\end{definition}

\cbstart
...
\cbend

\begin{definition}[$\exists\forall$-Closure]
  \label{def:eacls}
  A ternary relation $\Psi \!\subseteq\! \Unv(\ASet, \BSet, \allowbreak \CSet)$
  is \emph{$\exists\forall$-closed} if there exists a binary functor $\JFun \in
  \Fun[\BSym\SSym](\ASet, \CSet; \allowbreak \BSet)$ such that, for each monadic
  functor $\HFun \in \Fun[\BSym](\ASet; \CSet)$ and element $\aFun \in
  \Unv(\ASet)$, it holds that $(\aFun, \JFun(\aFun, \HFun(\aFun)), \HFun(\aFun))
  \in \Psi$.
\end{definition}

\cbstart
...
\cbend

\newcommand{\ThmAltSwp}[1][]
  {
  \label{#1thm:altswp}
  Every ternary relation $\Psi \subseteq \Unv(\ASet, \BSet, \CSet)$ is
  $\forall\exists$-closed \iff it is $\exists\forall$-closed.
  }
\begin{theorem}[Alternation Swap]
  \ThmAltSwp
\end{theorem}

\[
  (\QSym \apElm[i] \!:\! \Theta_{i})_{h}^{k} \,.\, \psi \defeq \QSym \apElm[h]
  \!:\! \Theta_{h} \,.\, \QSym \apElm[h + 1] \!:\! \Theta_{h + 1} \,.\, \cdots
  \QSym \apElm[k] \!:\! \Theta_{k} \,.\, \psi
\]

  Let $\varphi \defeq (\forall \qapElm[i])_{1}^{k} \,.\, (\exists \apElm[i]
  \!:\! \Theta_{i})_{1}^{m} \,.\, \allowbreak (\forall \qapElm[i] \!:\!
  \Gamma)_{k + 1}^{n} \,.\, \qnt\, \psi$ and $\varphi^{\star} \defeq (\forall
  \qapElm[i])_{1}^{n} \,.\, (\exists \apElm[i] \!:\! \Theta'_{i})_{1}^{m} \,.\,
  \qnt\, \psi$ be two extended \QPTL formulas, where $\Theta'_{i} \defeq
  \Theta_{i} \uplus \sdep{ \qapElm[k + 1], \ldots, \qapElm[n] }$.
  Then, $\{ \{ \asgElm \} \} \models^{\alpha} \varphi$ \iff $\{ \{ \asgElm \} \}
  \models^{\alpha} \varphi^{\star}$, for all assignments $\asgElm \in
  \AsgSet(\free{\varphi})$ and alternation flags $\alpha \in \{ \exists\forall,
  \forall\exists \}$.

\[
  \Unv(\ASet[1], \ldots, \ASet[n]) \defeq \prod_{i = 1}^{n} (\SetN \to \ASet[i])
\]

From now on, let us fix an arbitrary set of atomic propositions $\PSet \subseteq
\APSet$ and one of its $n$-partitions $\PSet[1], \ldots, \PSet[n]$, for some
given $n \in \SetN$.

\begin{proposition}
  \label{prp:...}
  For each assignment $\asgElm \in \AsgSet(\PSet)$, there exists a unique
  element $\vec{\uFun} \in \Unv(\PSet[1] \to \SetB, \ldots, \PSet[n] \to
  \SetB)$, and, \viceversa, for each element $\vec{\uFun} \in \Unv(\PSet[1] \to
  \SetB, \ldots, \PSet[n] \to \SetB)$, there exists a unique assignment $\asgElm
  \in \AsgSet(\PSet)$, satisfying the following property, for all numbers $t \in
  \SetN$, indexes $1 \leq i \leq n$, and proposition $\apElm \in \PSet[i]$:
  $\asgElm(\apElm)(t) = (\vec{\uFun})_{i}(t)(\apElm)$.
\end{proposition}

The correspondence between assignments in $\AsgSet(\PSet)$ and elements of
$\Unv(\PSet[1] \to \SetB, \ldots, \PSet[n] \to \SetB)$ reported in the above
proposition can be formally represented via the bijective function
\[
  \nabla_{\PSet[1], \ldots, \PSet[n]} \colon \AsgSet(\PSet) \to \Unv(\PSet[1]
  \to \SetB, \ldots, \PSet[n] \to \SetB).
\]

\cbstart
...
\cbend

\begin{align*}
  \FncSet(\PSet, \varepsilon)
    & \defeq \{ \varepsilon \} \\
  \FncSet(\PSet, \vec{\apElm} \!\cdot\! \apElm)
    & \defeq {\set{ \vec{\FFun} \!\cdot\! \FFun }{ \vec{\FFun} \in
      \FncSet(\PSet, \vec{\apElm}) \land \FFun \in \FncSet(\PSet \cup
      \ap{\vec{\apElm}}) }} \\
  \FncSet[\Theta](\PSet, \varepsilon)
    & \defeq \{ \varepsilon \} \\
  \FncSet[\Theta](\PSet, \vec{\apElm} \!\cdot\! \apElm)
    & \defeq {\set{ \vec{\FFun} \!\cdot\! \FFun }{ \vec{\FFun} \in
      \FncSet[\Theta](\PSet, \vec{\apElm}) \land \FFun \in \FncSet[\Theta](\PSet
      \cup \ap{\vec{\apElm}}) }} \\
  \extFun{\PSet, \varepsilon, \varepsilon}
    & \defeq \AsgSet(\PSet) \\
  \extFun{\PSet, \vec{\FFun} \!\cdot\! \FFun, \vec{\apElm} \!\cdot\! \apElm}
    & \defeq \extFun{\extFun{\PSet, \vec{\FFun}, \vec{\apElm}}, \FFun, \apElm}
\end{align*}

\DD{check whethere it is the case to use \extFun[\Theta]{} instead of \extFun{}}
\FM{You are right, we need \extFun[\Theta]{}.}

\[
  \Fun(\ASet[1], \ldots, \ASet[n]; \BSet) \defeq \Unv(\ASet[1], \ldots,
  \ASet[n]) \to \Unv(\BSet)
\]

From now on, let us fix an arbitrary sequence of atomic propositions
$\vec{\apElm} \in (\APSet \setminus \PSet)^{k}$ disjoint from $\PSet$, for some
given $k \in \SetN$.

\begin{proposition}
  \label{prp:...}
  For each sequence of functors $\vec{\FFun} \in \FncSet(\PSet, \vec{\apElm})$,
  there exists a unique functor $\FFun \in \Fun(\PSet[1] \to \SetB, \ldots,
  \PSet[n] \to \SetB; \ap{\vec{\apElm}} \to \SetB)$, and, \viceversa, for each
  functor $\FFun \in \Fun(\PSet[1] \to \SetB, \ldots, \PSet[n] \to \SetB;
  \ap{\vec{\apElm}} \to \SetB)$, there exists a unique sequence of functors
  $\vec{\FFun} \in \FncSet(\PSet, \vec{\apElm})$, satisfying the following
  property, for all assignments $\asgElm \in \extFun{\PSet, \vec{\FFun},
  \vec{\apElm}}$: $\nabla_{\ap{\vec{\apElm}}}(\asgElm_{\rst \ap{\vec{\apElm}}})
  = \FFun(\nabla_{\PSet[1], \ldots, \PSet[n]}(\asgElm_{\rst \PSet}))$.
\end{proposition}

\DD{maybe, define this notation $\asgElm_{\rst \PSet}$}

The correspondence between sequences of functors in $\FncSet(\PSet,
\vec{\apElm})$ and functors in $\Fun(\PSet[1] \to \SetB, \ldots, \PSet[n] \to
\SetB; \ap{\vec{\apElm}} \to \SetB)$ reported in the above proposition can be
formally represented via the bijective function
\[
  \nabla_{\PSet[1], \ldots, \PSet[n]}^{\vec{\apElm}} \colon \FncSet(\PSet,
  \vec{\apElm}) \to \Fun(\PSet[1] \!\to\! \SetB, \ldots, \PSet[n] \!\to\!
  \SetB; \ap{\vec{\apElm}} \!\to\! \SetB).
\]

Two tuples of functions $\vec{\uFun}_{1}, \vec{\uFun}_{2} \in \Unv(\ASet[1],
\ldots, \ASet[n])$ are \emph{$(h, k)$-indistinguishable} (\resp, \emph{$(h,
k)$-strictly indistinguishable}), for some index $1 \leq h \leq n$ and number $k
\in \SetN$, if
\begin{inparaenum}[(i)]
  \item
    $(\vec{\uFun}_{1})_{j} = (\vec{\uFun}_{2})_{j}$, for all $1 \leq j \leq n$
    with $j \neq h$, and
  \item
    $(\vec{\uFun}_{1})_{h}(i) = (\vec{\uFun}_{2})_{h}(i)$, for all $i \leq k$
    (\resp, $i < k$).
\end{inparaenum}

A functor $\FFun \in \Fun(\ASet[1], \ldots, \ASet[n]; \BSet)$ is
\emph{behavioral} (\resp, \emph{strictly behavioral}) \wrt an index $1 \leq h
\leq n$ if, for all numbers $k \in \SetN$ and pairs of $(h,
k)$-indistinguishable (\resp, $(h, k)$-strictly indistinguishable) tuples of
functions $\vec{\uFun}_{1}, \vec{\uFun}_{2} \in \Unv(\ASet[1], \ldots,
\ASet[n])$, it holds that $\FFun(\vec{\uFun}_{1})(k) =
\FFun(\vec{\uFun}_{2})(k)$.

$\Fun[\Omega_{1}, \ldots, \Omega_{n}](\ASet[1], \ldots, \ASet[n]; \BSet)
\subseteq \Fun(\ASet[1], \ldots, \ASet[n]; \BSet)$, with $\Omega_{i} \in \{
\ASym, \BSym, \SSym \}$, is the set of all the functors $\FFun \in
\Fun(\ASet[1], \ldots, \ASet[n]; \BSet)$ that are behavioral (\resp, strictly
behavioral) \wrt $h$, if $\Omega_{h} = \BSym$ (\resp, $\Omega_{h} = \SSym$).

A quantifier specification $\Theta \defeq \dep{ \PSet[\BSym] }{ \PSet[\SSym] }$
with $\PSet[\BSym], \PSet[\SSym] \subseteq \PSet$ \emph{correlates} with an
$n$-sequence $\Omega_{1}, \ldots, \Omega_{n}$ of symbols in $\{ \ASym, \BSym,
\SSym \}$ if, for every index $1 \leq h \leq n$, it holds that
\begin{inparaenum}[(i)]
  \item
    $\Omega_{h} = \BSym$ iff $\PSet[h] \subseteq \PSet[\BSym]$,
  \item
    $\Omega_{h} = \SSym$ iff $\PSet[h] \subseteq \PSet[\SSym]$, and
  \item
    $\Omega_{h} = \ASym$ iff $\PSet[h] \cap (\PSet[\BSym] \cup \PSet[\BSym]) =
    \emptyset$.
\end{inparaenum}

In the following, let $\nabla_{\PSet[1], \ldots, \PSet[n]}(\Omega_{1}, \ldots,
\Omega_{n})$ be the unique quantifier specification that correlates with
$\Omega_{1}, \ldots, \Omega_{n}$.

\begin{proposition}
  \label{prp:...}
  For each sequence of functors $\vec{\FFun} \in \FncSet(\PSet, \vec{\apElm})$,
  it holds that $\vec{\FFun} \in \FncSet[\nabla_{\PSet[1], \ldots,
  \PSet[n]}(\Omega_{1}, \ldots, \Omega_{n})](\PSet, \vec{\apElm})$ \iff
  $\nabla_{\PSet[1], \ldots, \PSet[n]}^{\vec{\apElm}}(\vec{\FFun}) \in
  \Fun[\Omega_{1}, \ldots, \Omega_{n}](\PSet[1] \!\to\! \SetB, \ldots, \PSet[n]
  \!\to\! \SetB; \PSet' \!\to\! \SetB)$.
\end{proposition}

  A \emph{two-player turn-based arena} $\Arena = \tuple {\PosSet[\PlrSym]}
  {\PosSet[\OppSym]} {\iposElm} {\MovRel} {\ObsSet}$ is a tuple where
  \begin{inparaenum}[1)]
    \item
      $\PosSet[\PlrSym]$ and $\PosSet[\OppSym]$ are the sets of \emph{positions}
      of Eloise and Abelard, respectively, with $\PosSet[\PlrSym] \cap
      \PosSet[\OppSym] = \emptyset$,
    \item
      $\iposElm \in \PosSet \defeq \PosSet[\PlrSym] \cup \PosSet[\OppSym]$ is
      the \emph{initial position},
    \item
      $\MovRel \subseteq \PosSet \times \PosSet$ is the binary relation
      describing all possible \emph{moves} such that $\tuple{\PosSet}{\MovRel}$
      is a directed graph without sinks, and
    \item
      $\ObsSet \subseteq \PosSet$ is the set of \emph{observable positions}.
  \end{inparaenum}

  A \emph{path} $\pthElm \in \PthSet \subseteq \PosSet[][\infty]$ is a finite or
  infinite sequence of positions compatible with the move relation, \ie,
  $((\pthElm)_{i}, (\pthElm)_{i + 1}) \in \MovRel$, for all $i \in
  \numco{0}{\card{\pthElm} - 1}$; it is \emph{initial} if $\fst{\pthElm} =
  \iposElm$.
  The function $\obsFun \colon \PthSet \to \ObsSet[][\infty]$ associates with
  each path $\pthElm \in \PthSet$ the sequence $\obsFun(\pthElm) \in
  \ObsSet[][\infty]$ of all observable positions occurring in it; formally,
  there exists a monotone bijection $\fFun \colon
  \numco{0}{\card{\obsFun(\pthElm)}} \to \set{ j \in \numco{0}{\card{\pthElm}}
  }{ (\pthElm)_{j} \in \ObsSet }$ satisfying the equality
  $(\obsFun(\pthElm))_{i} = (\pthElm)_{\fFun(i)}$, for all $i \in
  \numco{0}{\card{\obsFun(\pthElm)}}$.
  %
  A \emph{history} for player $\alpha \in \{ \PlrSym, \OppSym \}$ is a finite
  non-empty sequence $\hstElm \cdot \posElm \in \HstSet[\alpha] \subseteq
  \ObsSet^{*} \cdot \PosSet[\alpha]$ of observable positions terminating in an
  $\alpha$-position that can be expanded into a finite initial path $\pthElm
  \cdot \posElm \in \PthSet$, \ie,  $\hstElm = \obsFun(\pthElm)$.
  %
  Similarly, a \emph{play} $\playElm \in \PlaySet \subseteq \ObsSet^{\omega}$ is
  an infinite sequence of observable positions expandable into an infinite
  initial path $\pthElm \in \PthSet$, \ie, $\hstElm = \obsFun(\pthElm)$.

  A \emph{strategy} for player $\alpha \in \{ \PlrSym, \OppSym \}$ is a function
  $\strElm[\alpha] \in \StrSet[\alpha] \subseteq \HstSet[\alpha] \to \PosSet$
  mapping each $\alpha$-history $\hstElm \cdot \posElm \in \HstSet[\alpha]$ to
  the position $\strElm[\alpha](\hstElm \cdot \posElm)$ compatible with the move
  relation, \ie, $(\posElm, \strElm[\alpha](\hstElm \cdot \posElm)) \in
  \MovRel$.
  %
  A path $\pthElm \in \PthSet$ is \emph{compatible} with a pair of strategies
  $(\strElm[\PlrSym], \strElm[\OppSym]) \in \StrSet[\PlrSym] \times
  \StrSet[\OppSym]$ if, for all $i \in \numco{0}{\card{\pthElm} - 1}$, it holds
  that $(\pthElm)_{i + 1} = \strElm[\PlrSym](\obsFun((\pthElm)_{< i}) \cdot
  (\pthElm)_{i})$, if $(\pthElm)_{i} \in \PosSet[\PlrSym]$, and $(\pthElm)_{i +
  1} = \strElm[\OppSym](\obsFun((\pthElm)_{< i}) \cdot (\pthElm)_{i})$,
  otherwise.
  %
  The \emph{path function} $\pthFun \colon \StrSet[\PlrSym] \times
  \StrSet[\OppSym] \to \PthSet$ (\resp, \emph{play function} $\playFun \colon
  \StrSet[\PlrSym] \times \StrSet[\OppSym] \to \PlaySet$) returns, for each
  pair of strategies $(\strElm[\PlrSym], \strElm[\OppSym]) \in \StrSet[\PlrSym]
  \times \StrSet[\OppSym]$, the infinite initial path $\pthFun(\strElm[\PlrSym],
  \strElm[\OppSym])$ (\resp, play $\playFun(\strElm[\PlrSym], \strElm[\OppSym])
  \defeq \obsFun(\pthFun(\strElm[\PlrSym], \strElm[\OppSym]))$) compatible with
  them.

  A \emph{game} is a tuple $\Game = \tuple {\Arena} {\WinSet}$, where $\Arena$
  is an arena and $\WinSet \subseteq \PlaySet$ is the set of plays winning for
  Eloise.

    \item\label{def:althodsem(bln)}
      $\AsgFam \notcmodels[][\alpha]\: \bot$ and $\AsgFam
      \cmodels[][\alpha]\: \top$;

    \cbstart
    ...
    \cbend

    \begin{itemize}
      \item
        By $\Rel(\XSet[1], \ldots, \XSet[n]) \defeq \prod_{i = 1}^{n} (\SetN \to
        \XSet[i])$ we denote the universe of all possible $n$-ary linear-time
        temporal relations, \ie, every subset $\Psi \subseteq \Rel(\XSet[1],
        \ldots, \XSet[n])$ is an $n$-ary linear-time temporal relation.
      \item
        By $\Fnc[\alpha_{1}, \ldots, \alpha_{n}](\XSet[1], \ldots, \XSet[n];
        \YSet) \subseteq (\prod_{i = 1}^{n} (\SetN \to \XSet[i])) \to (\SetN \to
        \YSet)$ we denote the set of all $n$-ary functors, for some specified
        input parameters $\XSet[1], \ldots, \XSet[n]$ and output parameter
        $\YSet$, where $\alpha_{i} \in \{ \ASym, \BSym, \SSym \}$ indicates
        whether the functor is \emph{arbitrary}, \emph{behavioral}, or
        \emph{strongly-behavioral} \wrt the $i$-th argument.
    \end{itemize}

    \cbstart
    ...
    \cbend

    \begin{theorem}
      \label{thm:1}
      For every ternary linear-time temporal relation $\Psi \subseteq
      \Rel(\XSet, \YSet, \ZSet)$, the following two properties are equivalent:
      \begin{enumerate}
        \item\label{thm:1(1)}
          for each binary functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet;
          \ZSet)$, there exists a monadic functor $\FFun \in \Fnc[\BSym](\XSet;
          \YSet)$ such that, for every linear-time temporal function $\xFun \in
          \Rel(\XSet)$, it holds that $(\xFun, \FFun(\xFun), \GFun(\xFun,
          \FFun(\xFun))) \in \Psi$;
        \item\label{thm:1(2)}
          there exists a binary functor $\JFun \in \Fnc[\BSym\SSym](\XSet,
          \ZSet; \YSet)$, such that, for each monadic functor $\HFun \in
          \Fnc[\BSym](\XSet; \ZSet)$ and linear-time temporal function $\xFun
          \in \Rel(\XSet)$, it holds that $(\xFun, \JFun(\xFun, \HFun(\xFun)),
          \HFun(\xFun)) \in \Psi$;
      \end{enumerate}
    \end{theorem}
    %
    \begin{proof}
      ...
      \begin{itemize}
        \item\textbf{(\ref{thm:1(1)} \!\implies \ref{thm:1(2)})}
          ...
          \begin{itemize}
            \item
              By Lemma~\ref{lmm:1}, there exists an infinite family of functions
              $\{ \AFun[k] \colon (\numcc{0}{k} \to \XSet) \times (\numco{0}{k}
              \to \ZSet) \to \YSet \}_{k \in \SetN}$ such that, for each binary
              functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$, there
              exists a monadic functor $\FFun \in \Fnc[\BSym](\XSet; \YSet)$
              such that, for every linear-time temporal function $\xFun \in
              \Rel(\XSet)$, it holds that
              \begin{inparaenum}[(a)]
                \item
                  $\FFun(\xFun)(k) = \AFun[k](\xFun_{\leq k}, \GFun(\xFun,
                  \FFun(\xFun))_{< k})$, for all $k \in \SetN$, and
                \item
                  $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$.
              \end{inparaenum}
            \item
              We define $\JFun \in \Fnc[\ASym\ASym](\XSet, \ZSet; \YSet)$ as
              follows: $\JFun(\xFun, \zFun)(k) \defeq \AFun[k](\xFun_{\leq k},
              \zFun_{< k})$, for every $(\xFun, \zFun) \in \Rel(\XSet, \ZSet)$
              and $k \in \SetN$.
            \item
              We prove that $\JFun$ is both behavioral on the first argument
              and strongly-behavioral on the second argument, \ie, $\JFun \in
              \Fnc[\BSym\SSym](\XSet, \ZSet; \YSet)$.
            \item
              Let us fix an arbitrary monadic functor $\HFun \in
              \Fnc[\BSym](\XSet; \ZSet)$.
              We argue that $(\xFun, \JFun(\xFun, \HFun(\xFun)), \HFun(\xFun))
              \in \Psi$, for all linear-time temporal functions $\xFun \in
              \Rel(\XSet)$.
            \item
              We define $\GFun[\HFun] \in \Fnc[\ASym\ASym](\XSet, \YSet; \ZSet)$
              as follows: $\GFun[\HFun](\xFun, \yFun) \defeq \HFun(\xFun)$, for
              every $(\xFun, \yFun) \in \Rel(\XSet, \YSet)$.
            \item
              We prove that $\GFun[\HFun]$ is behavioral, \ie, $\GFun[\HFun] \in
              \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$.
            \item
              Thanks to what we stated in the first bullet, there exists a
              monadic functor $\FFun[\HFun] \in \Fnc[\BSym](\XSet; \YSet)$ such
              that, for every linear-time temporal function $\xFun \in
              \Rel(\XSet)$, it holds that
              \begin{inparaenum}[(a)]
                \item
                  $\FFun[\HFun](\xFun)(k) = \AFun[k](\xFun_{\leq k},
                  \GFun[\HFun](\xFun, \FFun[\HFun](\xFun))_{< k})$, for all $k
                  \in \SetN$, and
                \item
                  $(\xFun, \FFun[\HFun](\xFun), \GFun[\HFun](\xFun,
                  \FFun[\HFun](\xFun))) \in \Psi$.
              \end{inparaenum}
            \item
              We show that $\FFun[\HFun](\xFun) = \JFun(\xFun, \HFun(\xFun))$,
              for every $\xFun \in \Rel(\XSet)$.
            \item
              The thesis immediately follows from the fact that $(\xFun,
              \FFun[\HFun](\xFun), \GFun[\HFun](\xFun, \FFun[\HFun](\xFun))) =
              (\xFun, \JFun(\xFun, \HFun(\xFun)), \HFun(\xFun))$, for every
              $\xFun \in \Rel(\XSet)$.
          \end{itemize}
        \item\textbf{(\ref{thm:1(2)} \!\implies \ref{thm:1(1)})}
          ...
          \begin{itemize}
            \item
              Let us fix an arbitrary binary functor $\GFun \in
              \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$.
            \item
              For every $\xFun \in \Rel(\XSet)$, we construct the following
              families $\{ \zFun[k][\xFun] \in \Rel(\ZSet) \}_{k \in \SetN}$,
              $\{ \yElm[k][\xFun] \in \YSet \}_{k \in \SetN}$, and $\{
              \yFun[k][\xFun] \in \Rel(\YSet) \}_{k \in \SetN}$:
              \begin{itemize}
                \item
                  $\zFun[0][\xFun]$ is arbitrary, $\yElm[0][\xFun] \defeq
                  \JFun(\xFun, \zFun[0][\xFun])(0)$, and $\yFun[0][\xFun]$ is
                  such that $\yFun[0][\xFun](0) = \yElm[0][\xFun]$;
                \item
                  $\zFun[k][\xFun] \defeq \GFun(\xFun, \yFun[k - 1][\xFun])$,
                  $\yElm[k][\xFun] \defeq \JFun(\xFun, \zFun[k][\xFun])(k)$, and
                  $\yFun[k][\xFun]$ is such that $(\yFun[k][\xFun])_{< k} =
                  (\yFun[k - 1][\xFun])_{< k}$ and $\yFun[k][\xFun](k) =
                  \yElm[k][\xFun]$, for $k > 0$.
              \end{itemize}
              Then, we define the monadic functor $\FFun[\GFun] \in
              \Fnc[\ASym](\XSet; \YSet)$ as follows: $\FFun[\GFun](\xFun)(k)
              \defeq \yElm[k][\xFun]$, for every $k \in \SetN$.
              We argue that $\FFun[\GFun]$ is the functor required by the
              thesis.
            \item
              We prove that $\FFun[\GFun]$ is behavioral, \ie, $\FFun[\GFun] \in
              \Fnc[\BSym](\XSet; \YSet)$.
            \item
              We define $\HFun[\GFun] \in \Fnc[\ASym](\XSet; \ZSet)$ as follows:
              $\HFun[\GFun](\xFun) \defeq \GFun(\xFun, \FFun[\GFun](\xFun))$,
              for every $\xFun \in \Rel(\XSet)$.
            \item
              We prove that $\HFun[\GFun]$ is behavioral, \ie, $\HFun[\GFun] \in
              \Fnc[\BSym](\XSet; \ZSet)$.
            \item
              We show that $\FFun[\GFun](\xFun) = \JFun(\xFun,
              \HFun[\GFun](\xFun))$, for every $\xFun \in \Rel(\XSet)$.
            \item
              The thesis immediately follows from the fact that $(\xFun,
              \FFun[\GFun](\xFun), \GFun(\xFun, \FFun[\GFun](\xFun))) = (\xFun,
              \JFun(\xFun, \HFun[\GFun](\xFun)), \HFun[\GFun](\xFun))$, for
              every $\xFun \in \Rel(\XSet)$.
          \end{itemize}
      \end{itemize}
    \end{proof}

    \cbstart
    ...
    \cbend

    \begin{lemma}
      \label{lmm:1}
      Let $\Psi \subseteq \Rel(\XSet, \YSet, \ZSet)$ be a ternary linear-time
      temporal relation satisfying the following property: for each binary
      functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$, there exists a
      monadic functor $\FFun \in \Fnc[\BSym](\XSet; \YSet)$ such that, for every
      linear-time temporal function $\xFun \in \Rel(\XSet)$, it holds that
      $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$.
      %
      Then, there exists an infinite family of functions $\{ \AFun[k] \colon
      (\numcc{0}{k} \to \XSet) \times (\numco{0}{k} \to \ZSet) \to \YSet \}_{k
      \in \SetN}$ such that, for each binary functor $\GFun \in
      \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$, there exists a monadic functor
      $\FFun \in \Fnc[\BSym](\XSet; \YSet)$ such that, for every linear-time
      temporal function $\xFun \in \Rel(\XSet)$, it holds that
      \begin{inparaenum}[(a)]
        \item
          $\FFun(\xFun)(k) = \AFun[k](\xFun_{\leq k}, \GFun(\xFun,
          \FFun(\xFun))_{< k})$, for all $k \in \SetN$, and
        \item
          $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$.
      \end{inparaenum}
    \end{lemma}
    %
    \begin{proof}
      ...
    \end{proof}

    \cbstart
    ...
    \cbend

    \begin{lemma}
      \label{lmm:2}
      Let $\Psi \subseteq \Rel(\XSet, \YSet, \ZSet)$ be a ternary linear-time
      temporal relation satisfying the following property: there exists a finite
      family of functions $\{ \AFun[j] \colon (\numcc{0}{j} \to \XSet) \times
      (\numco{0}{j} \to \ZSet) \to \YSet \}_{j < k}$, for each $k \in \SetN$,
      such that, for each binary functor $\GFun \in \Fnc[\BSym\BSym](\XSet,
      \YSet; \ZSet)$, there exists a monadic functor $\FFun \in
      \Fnc[\BSym](\XSet; \YSet)$ such that, for every linear-time temporal
      function $\xFun \in \Rel(\XSet)$, it holds that
      \begin{inparaenum}[(a)]
        \item
          $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
          \FFun(\xFun))_{< j})$, for all $j < k$, and
        \item
          $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$.
      \end{inparaenum}
      %
      Then, there exists a function $\AFun[k] \colon (\numcc{0}{k} \to \XSet)
      \times (\numco{0}{k} \to \ZSet) \to \YSet$ such that, for each binary
      functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$, there exists a
      monadic functor $\FFun \in \Fnc[\BSym](\XSet; \YSet)$ such that, for every
      linear-time temporal function $\xFun \in \Rel(\XSet)$, it holds that
      \begin{inparaenum}[(a)]
        \item
          $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
          \FFun(\xFun))_{< j})$, for all $j \leq k$, and
        \item
          $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$.
      \end{inparaenum}
    \end{lemma}
    %
    \begin{proof}
      ...
      \begin{itemize}
        \item
          Suppose by contradiction that the thesis is false.
          Then, by Lemma~\ref{lmm:3}, it holds that there exist finite
          linear-time temporal functions $\adj{\xFun} \colon \numcc{0}{k} \to
          \XSet$ and $\adj{\zFun} \colon \numco{0}{k} \to \ZSet$ such that, for
          all values $\yElm \in \YSet$, there exists a binary functor $\GFun \in
          \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$ such that, for all monadic
          functors $\FFun \in \Fnc[\BSym](\XSet; \YSet)$, there exists a
          linear-time temporal function $\xFun \in \Rel(\XSet)$ such that
          $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun, \FFun(\xFun))_{< k} =
          \adj{\zFun}$, and if
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j < k$, and
            \item
              $\FFun(\xFun)(k) = \yElm$,
          \end{inparaenum}
          then $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \not\in \Psi$.
        \item
          We Skolemize what we derived in the previous bullet: there exist
          finite linear-time temporal functions $\adj{\xFun} \colon \numcc{0}{k}
          \to \XSet$ and $\adj{\zFun} \colon \numco{0}{k} \to \ZSet$ and
          functions $\BFun \colon \YSet \to \Fnc[\BSym\BSym](\XSet, \YSet;
          \ZSet)$ and $\CFun \colon \YSet \times \Fnc[\BSym](\XSet; \YSet) \to
          \Rel(\XSet)$ such that, for all values $\yElm \in \YSet$ and monadic
          functors $\FFun \in \Fnc[\BSym](\XSet; \YSet)$, it holds that
          $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun, \FFun(\xFun))_{< k} =
          \adj{\zFun}$, and if
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j < k$, and
            \item
              $\FFun(\xFun)(k) = \yElm$,
          \end{inparaenum}
          then $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \not\in \Psi$,
          where $\GFun \defeq \BFun(\yElm)$ and $\xFun \defeq \CFun(\yElm,
          \FFun)$.
        \item
          Let us fix an arbitrary linear-time temporal function $\der{\zFun}
          \colon \SetN \to \ZSet$ such that $\der{\zFun}_{< k} = \adj{\zFun}$.
        \item
          We define $\GFun[][\star] \in \Fnc[\ASym\ASym](\XSet, \YSet; \ZSet)$
          as follows: $\GFun[][\star](\xFun, \yFun) \defeq
          \BFun(\yFun(k))(\xFun, \yFun)$, if $\xFun_{\leq k} = \adj{\xFun}$ and
          $\yFun(j) = \AFun[j](\xFun_{\leq j}, \adj{\zFun}_{< j})$, for all $j <
          k$, and $\GFun[][\star](\xFun, \yFun) \defeq \der{\zFun}$, otherwise,
          for every $(\xFun, \yFun) \in \Rel(\XSet, \YSet)$.
        \item
          We prove that $\GFun[][\star]$ is behavioral, \ie, $\GFun[][\star] \in
          \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$.
        \item
          By hypothesis, there exists a monadic functor $\FFun[][\star] \in
          \Fnc[\BSym](\XSet; \YSet)$ such that, for every linear-time temporal
          function $\xFun \in \Rel(\XSet)$, it holds that
          \begin{inparaenum}[(a)]
            \item
              $\FFun[][\star](\xFun)(j) = \AFun[j](\xFun_{\leq j},
              \GFun[][\star](\xFun, \FFun[][\star](\xFun))_{< j})$, for all $j <
              k$, and
            \item
              $(\xFun, \FFun[][\star](\xFun), \GFun[][\star](\xFun,
              \FFun[][\star](\xFun))) \in \Psi$.
          \end{inparaenum}
        \item
          Let $\yElm[][\star] \in \YSet$ defined as follows: $\yElm[][\star]
          \defeq \FFun[][\star](\xFun[][\star])(k)$, for an arbitrary
          $\xFun[][\star] \in \Rel(\XSet)$ such that $\xFun[][\star]_{\leq k} =
          \adj{\xFun}$.
        \item
          Due to the Skolemized version of the negated thesis, we derive that
          $\xFun_{\leq k} = \adj{\xFun}$, $\GFun(\xFun,
          \FFun[][\star](\xFun))_{< k} = \adj{\zFun}$, and if
          \begin{inparaenum}[(a)]
            \item
              $\FFun[][\star](\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun[][\star](\xFun))_{< j})$, for all $j < k$, and
            \item
              $\FFun[][\star](\xFun)(k) = \yElm[][\star]$,
          \end{inparaenum}
          then $(\xFun, \FFun[][\star](\xFun), \GFun(\xFun,
          \FFun[][\star](\xFun))) \not\in \Psi$, where $\GFun \defeq
          \BFun(\yElm[][\star])$ and $\xFun \defeq \CFun(\yElm[][\star],
          \FFun[][\star])$.
        \item
          ...
      \end{itemize}
    \end{proof}

    \cbstart
    ...
    \cbend

    \begin{lemma}
      \label{lmm:3}
      Let $\Psi \subseteq \Rel(\XSet, \YSet, \ZSet)$ be a ternary linear-time
      temporal relation and $\{ \AFun[j] \colon (\numcc{0}{j} \to \XSet) \times
      (\numco{0}{j} \to \ZSet) \to \YSet \}_{j < k}$ a finite family of
      functions, for some $k \in \SetN$.
      Then, the following two properties are equivalent:
      \begin{enumerate}
        \item\label{lmm:3(1)}
          there exists a function $\AFun[k] \colon (\numcc{0}{k} \to \XSet)
          \times (\numco{0}{k} \to \ZSet) \to \YSet$ such that, for each binary
          functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$, there
          exists a monadic functor $\FFun \in \Fnc[\BSym](\XSet; \YSet)$ such
          that, for every linear-time temporal function $\xFun \in \Rel(\XSet)$,
          it holds that
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j \leq k$, and
            \item
              $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$;
          \end{inparaenum}
        \item\label{lmm:3(2)}
          for all finite linear-time temporal functions $\adj{\xFun} \colon
          \numcc{0}{k} \to \XSet$ and $\adj{\zFun} \colon \numco{0}{k} \to
          \ZSet$, there exists a value $\yElm \in \YSet$ such that, for each
          binary functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet)$,
          there exists a monadic functor $\FFun \in \Fnc[\BSym](\XSet; \YSet)$
          such that, for every linear-time temporal function $\xFun \in
          \Rel(\XSet)$, if $\xFun_{\leq k} = \adj{\xFun}$ and $\GFun(\xFun,
          \FFun(\xFun))_{< k} = \adj{\zFun}$ then
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j < k$,
            \item
              $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$, and
            \item
              $\FFun(\xFun)(k) = \yElm$.
          \end{inparaenum}
      \end{enumerate}
    \end{lemma}
    %
    \begin{proof}
      ...
      \begin{enumerate}
        \item
          By Skolemization, Item~\ref{lmm:3(1)} is equivalent to the following
          statement: there exist functions $\AFun[k] \colon (\numcc{0}{k} \to
          \XSet) \times (\numco{0}{k} \to \ZSet) \to \YSet$ and $\BFun \colon
          \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet) \to \Fnc[\BSym](\XSet; \YSet)$
          such that, for each binary functor $\GFun \in \Fnc[\BSym\BSym](\XSet,
          \YSet; \ZSet)$ and linear-time temporal function $\xFun \in
          \Rel(\XSet)$, it holds that
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j \leq k$, and
            \item
              $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun)))
              \in \Psi$,
          \end{inparaenum}
          where $\FFun \defeq \BFun(\GFun)$.
        \item
          By Skolemization, Item~\ref{lmm:3(2)} is equivalent to the following
          statement: there exist functions $\CFun \colon (\numcc{0}{k} \to
          \XSet) \times (\numco{0}{k} \to \ZSet) \to \YSet$ and $\DFun \colon
          (\numcc{0}{k} \to \XSet) \times (\numco{0}{k} \to \ZSet) \times
          \Fnc[\BSym\BSym](\XSet, \YSet; \ZSet) \to \Fnc[\BSym](\XSet; \YSet)$
          such that, for all finite linear-time temporal functions $\adj{\xFun}
          \colon \numcc{0}{k} \to \XSet$ and $\adj{\zFun} \colon \numco{0}{k}
          \to \ZSet$, binary functors $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet;
          \ZSet)$, and linear-time temporal functions $\xFun \in \Rel(\XSet)$,
          if $\xFun_{\leq k} = \adj{\xFun}$ and $\GFun(\xFun, \FFun(\xFun))_{<
          k} = \adj{\zFun}$ then it holds that
          \begin{inparaenum}[(a)]
            \item
              $\FFun(\xFun)(j) = \AFun[j](\xFun_{\leq j}, \GFun(\xFun,
              \FFun(\xFun))_{< j})$, for all $j < k$,
            \item
              $(\xFun, \FFun(\xFun), \GFun(\xFun, \FFun(\xFun))) \in \Psi$, and
            \item
              $\FFun(\xFun)(k) = \yElm$,
          \end{inparaenum}
          where $\FFun \defeq \DFun(\adj{\xFun},  \adj{\zFun}, \GFun)$ and
          $\yElm \defeq \CFun(\adj{\xFun},  \adj{\zFun})$.
      \end{enumerate}
      ...
      \begin{itemize}
        \item\textbf{(\ref{lmm:3(1)} \!\implies \ref{lmm:3(2)})}
          ...
          It is enough to set the two Skolem functions as follows: $\CFun \defeq
          \AFun[k]$ and $\DFun(\adj{\xFun},  \adj{\zFun}, \GFun) \defeq
          \BFun(\GFun)$.
          ...
        \item\textbf{(\ref{lmm:3(2)} \!\implies \ref{lmm:3(1)})}
          ...
          \begin{itemize}
            \item
              For every binary functor $\GFun \in \Fnc[\BSym\BSym](\XSet, \YSet;
              \ZSet)$ and linear-time temporal function $\xFun \in \Rel(\XSet)$,
              we construct the following families $\{ \zFun[j][\GFun, \xFun] \in
              \Rel(\ZSet) \}_{j < k}$, $\{ \yElm[j][\GFun, \xFun] \in \YSet
              \}_{j < k}$, and $\{ \yFun[j][\GFun, \xFun] \in \Rel(\YSet) \}_{j
              < k}$:
              \begin{itemize}
                \item
                  $\zFun[0][\GFun, \xFun]$ is arbitrary, $\yElm[0][\GFun, \xFun]
                  \defeq \AFun[0](\xFun_{\leq 0}, (\zFun[0][\GFun, \xFun])_{<
                  0})$, and $\yFun[0][\GFun, \xFun]$ is such that
                  $\yFun[0][\GFun, \xFun](0) = \yElm[0][\GFun, \xFun]$;
                \item
                  $\zFun[j][\GFun, \xFun] \defeq \GFun(\xFun, \yFun[k -
                  1][\GFun, \xFun])$, $\yElm[j][\GFun, \xFun] \defeq
                  \AFun[j](\xFun_{\leq j}, (\zFun[j][\GFun, \xFun])_{< j})$, and
                  $\yFun[j][\GFun, \xFun]$ is such that $(\yFun[j][\GFun,
                  \xFun])_{< j} = (\yFun[j - 1][\GFun, \xFun])_{< j}$ and
                  $\yFun[j][\GFun, \xFun](j) = \yElm[j][\GFun, \xFun]$, for $j >
                  0$.
              \end{itemize}
              Then, we define the function $\EFun \colon \Fnc[\BSym\BSym](\XSet,
              \YSet; \ZSet) \to \Fnc[\ASym](\XSet; \ZSet)$ as follows:
              $\EFun(\GFun)(\xFun) \defeq \zFun[k - 1][\GFun, \xFun]$.
            \item
              It is enough to set the two Skolem functions as follows: $\AFun[k]
              \defeq \CFun$ and $\BFun(\GFun)(\xFun) \defeq \DFun(\xFun_{\leq
              k}, \EFun(\GFun)(\xFun)_{< k}, \GFun)(\xFun)$.
          \end{itemize}
      \end{itemize}
    \end{proof}

    \cbstart
    ...
    \cbend


==> rebuttal.txt <==

ReplyToReviewers1:

We acknowledge that the technical aspects of the paper may be quite involved at
times and this is somewhat intrinsic to Hodges' semantic approach. Despite our
best effort to try and give intuitions along the paper, Reviewer1 seems to have
struggled quite a bit at following its development. The reviewer points out a
long list of aspects that they could not digest. Given the space constraints of
the rebuttal, we cannot possibly address all the questions. We focus, instead,
on the ones that may help dissipate misunderstandings.

(AboutTheGoalsTheSemanticsInGeneralAndTheName)

Our goal here was to define a logic in which, eg., PnueliRosner realizability of
a temporal property coincides with satisfiability of a sentence or, more
generally, to allow for capturing suitable notions of realizability within the
logic. One of the results is that for any satisfiable behavioral GFG-QPTL
sentence, its LTL component is indeed realizable, which is clearly not the case
for QPTL.

Hodges' semantics for QPTL is simply a preliminary step, which is necessary to
formalize, in a compositional way, the behavioral constraints of Section3. For
classic QPTL, the new semantics is equivalent to the classic one and adds
nothing to its expressive power. One can always obtain a hyperassignment from a
Tarski model: from a satisfying assignment \xi, one can build the satisfying
hyperassignment {{\xi}} (consequence of Theorem1). This, however, does not hold
for GFG-QPTL anymore, since one also must satisfy the behavioral constraints,
for which singletons do not suffice in general, as Theorem1 does not hold.

The reviewer correctly points out that the logical analogue of GFG-automata is
indeed the behavioral fragment (see Example8). For the name of the logic,
however, we took a more liberal interpretation of the term GFG, with the meaning
that the logic is suitable to capture game solution problems in a general sense,
even for games where strategies for some variables may be declared in advance.
Clearly, by extending the syntax (and the class of functors) one could easily
capture other classes of games, such as delay games, where a limited knowledge
of the future by the players is allowed.

The order of quantification does matter, one can only swap quantifiers by
changing the quantifier specification accordingly, see canonical forms (from
P10C1L13 to P10C2L18).

(Reviewer'sExample)

The second (more general) property can be expressed as follows:

\Phi(t) = \exists^{B} \vec{y} \forall^{B} \vec{z} \forall^{B} \vec{x}
  G( (t -> (\vec{x} = \vec{y})) \wedge (¬t -> (\vec{x} = \vec{z})) ) -> \phi

with t: Eloise's turn variable; \vec{x} = \free(\phi); \vec{y} (\vec{z}):
accessory Eloise's (Abelard's) variables.

The assignments over t satisfying \Phi(t) characterizes the turn assignments
where Eloise guarantees \phi. By replacing t with \psi in \Phi(t) one captures
the first property.

(Example8)

By "sublanguages ... good-for-game manner" we mean the language recognized by
the automaton when the strategy of the non-deterministic player (player 0 in
[26]) in the game induced by the automaton is behavioral, ie., those recognized
according to the game-theoretic semantics of [26]. As to \varphi_{B}, we have

for all L \subseteq L(N),
  { L } \models^{EA} \varphi_{B}
    iff
  L can be recognized by N following some strategy to resolve the non-determinism.

ReplyToReviewers2and3:

The strict behavioral constraints on functors are indeed instrumental to the
correctness proof of the satisfiability game in Section4 (specifically the
canonical form of quantifiers). We agree that this should be mentioned when they
are introduced.

As mentioned by the reviewers, the semantic setting proposed here can be easily
adapted to accommodate other forms of independence among variables, eg., the
ones studied for logics of imperfect information by Hintikka and Vaananen
(see P7C1L25).

